(U)NFV: Supervised and Unsupervised Neural Finite Volume Methods for Solving Hyperbolic PDEs

We introduce (U)NFV, a modular neural network architecture that generalizes classical finite volume (FV) methods for solving hyperbolic conservation laws. Hyperbolic partial differential equations (PDEs) are challenging to solve, particularly conservation laws whose physically relevant solutions contain shocks and discontinuities. FV methods are widely used for their mathematical properties: convergence to entropy solutions, flow conservation, or total variation diminishing, but often lack accuracy and flexibility in complex settings. Neural Finite Volume addresses these limitations by learning update rules over extended spatial and temporal stencils while preserving conservation structure. It supports both supervised training on solution data (NFV) and unsupervised training via weak-form residual loss (UNFV). Applied to first-order conservation laws, (U)NFV achieves up to 10x lower error than Godunov's method, outperforms ENO/WENO, and rivals discontinuous Galerkin solvers with far less complexity. On traffic modeling problems, both from PDEs and from experimental highway data, (U)NFV captures nonlinear wave dynamics with significantly higher fidelity and scalability than traditional FV approaches.

==> ic_1.csv <==
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
2.058449429580244683e-02
8.749773163753751248e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
9.699098521619943236e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
8.324426408004217404e-01
2.411051996104451034e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
2.123391106782761550e-01
1.848763815542181776e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.818249672071006184e-01
1.832465555888004860e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
1.834045098534338170e-01
2.921584696489273325e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
3.042422429595377231e-01
5.027050127649678180e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
5.247564316322378408e-01
4.387505167779041093e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
4.319450186421157634e-01
3.053007280424493430e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01
2.912291401980419137e-01


==> ic_19.csv <==
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
9.310276780589921142e-02
8.168044589385839993e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
8.972157579533266425e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
9.004180571633304542e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
6.331014572732679424e-01
3.551268119438306115e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.390297910487006794e-01
3.481915962562648903e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
3.492095746126608891e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
7.259556788702393737e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.971102599525770938e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
8.870864242651173015e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01
7.798755458576238642e-01


==> ic_data_0.csv <==
5.500000000000000444e-01
5.500000000000000444e-01
5.499999999999999334e-01
5.500000000000001554e-01
5.500000000000001554e-01
5.499999999999998224e-01
5.500000000000005995e-01
5.499999999999998224e-01
5.499999999999998224e-01
5.500000000000005995e-01
5.499999999999998224e-01
5.499999999999998224e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999990452e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999974909e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999943823e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.499999999999883871e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
5.500000000000005995e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01
1.000000000000023093e+00
9.999999999999786837e-01


==> ic_data_1.csv <==
1.000000000000000000e+00
1.000000000000000000e+00
9.999999999999998890e-01
1.000000000000000222e+00
1.000000000000000222e+00
9.999999999999995559e-01
1.000000000000000888e+00
9.999999999999995559e-01
9.999999999999995559e-01
1.000000000000000888e+00
9.999999999999995559e-01
9.999999999999995559e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999981126e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999953371e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999897859e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
9.999999999999786837e-01
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
1.000000000000000888e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> ic_data_2.csv <==
3.745401188473624909e-01
3.745401188473624909e-01
3.745401188473624354e-01
3.745401188473626020e-01
3.745401188473626020e-01
3.745401188473623244e-01
3.745401188473628240e-01
3.745401188473623244e-01
3.745401188473623244e-01
3.745401188473628240e-01
3.745401188473623244e-01
3.745401188473623244e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473618248e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473607701e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473607701e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
3.745401188473628240e-01
9.507143064099169427e-01
9.507143064099117247e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099117247e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099063956e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099063956e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
9.507143064099169427e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418113975416e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418113975416e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418113895480e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
7.319939418114057572e-01
5.986584841970400417e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970238324e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
5.986584841970371551e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424331874e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424331874e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.560186404424366569e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
1.559945203362062549e-01
1.559945203361993160e-01
5.808361216820515094e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
5.808361216819822592e-02
5.808361216820080719e-02
8.661761457749167503e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
8.661761457749167503e-01
8.661761457749552751e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117432226825e-01
6.011150117431960371e-01
6.011150117431960371e-01
6.011150117432226825e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01
7.080725777960618084e-01
7.080725777960303891e-01

